A Systematic Literature Review of Undergraduate Data Science Education Research

The presence of data science has been profound in the scientific community in almost every discipline. An important part of the data science education expansion has been at the undergraduate level. We conducted a systematic literature review to (1) portray current evidence and knowledge gaps in self-proclaimed undergraduate data science education research and (2) inform policymakers and the data science education community about what educators may encounter when searching for literature using the general keyword 'data science education.' While open-access publications that target a broader audience of data science educators and include multiple examples of data science programs and courses are a strength, significant knowledge gaps remain. The undergraduate data science literature that we identified often lacks empirical data, research questions and reproducibility. Certain disciplines are less visible. We recommend that we should (1) cherish data science as an interdisciplinary field; (2) adopt a consistent set of keywords/terminology to ensure data science education literature is easily identifiable; (3) prioritize investments in empirical studies.

==> _extensions/quarto-journals/jasa/_extension.yml <==
title: Journal of the American Statistical Association
author: Charles Teague
version: 0.10.1
quarto-required: ">=1.2.198"
contributes:
  formats:
    common:
      filters:
        - jasa.lua
      journal:
        blinded: false
      date-format: MMMM D, YYYY

    pdf:
      include-in-header:
        - partials/_include-in-header.tex
      documentclass: article
      classoption:
        - 12pt
      # This format use a bst file with natbib
      biblio-style: agsm
      cite-method: natbib
      format-resources:
        - agsm.bst
      template-partials:
        # Add here the partials your format is using
        - "partials/title.tex"
        - "partials/before-body.tex"
      number-sections: true
      shift-heading-level-by: -1
    html:
      # define default configuration for the html version of your format
      number-sections: true
      toc: true
      theme: custom.scss
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: american-statistical-association.csl

